Attention Strategies for Multi-Source Sequence-to-Sequence Learning

Modeling attention in neural multi-source sequence-to-sequence learning remains a relatively unexplored area, despite its usefulness in tasks that incorporate multiple source languages or modalities. We propose two novel approaches to combine the outputs of attention mechanisms over each source sequence, flat and hierarchical. We compare the proposed methods with existing techniques and present results of systematic evaluation of those methods on the WMT16 Multimodal Translation and Automatic Post-editing tasks. We show that the proposed methods achieve competitive results on both tasks.

==> learning_curves/baseline.csv <==
Wall time,Step,Value
1485680156.9177322,6368,1.3155797719955444
1485680557.1026661,12768,1.7276991605758667
1485680958.5356958,19168,2.0404937267303467
1485681360.070364,25568,3.0422606468200684
1485681726.321929,31944,2.8286001682281494
1485682125.5384595,38344,4.008245944976807
1485682523.6238058,44744,4.550929069519043
1485682924.0000942,51144,5.0516252517700195
1485683323.1988099,57544,5.52200174331665
1485683721.868427,63920,6.116036891937256
1485684121.1512458,70320,6.296553134918213
1485684480.8874304,76720,5.591209411621094
1485684882.4136827,83120,7.355057239532471
1485685241.6660216,89496,7.254876613616943
1485685640.581819,95896,9.169861793518066
1485686000.2934911,102296,8.38591194152832
1485686400.6513326,108696,9.232319831848145
1485686800.0967042,115096,9.503963470458984
1485687198.6989675,121472,10.089747428894043
1485687599.1153407,127872,10.893953323364258
1485687998.370157,134272,10.994475364685059
1485688398.6372983,140672,12.408120155334473
1485688757.2532642,147048,11.25498104095459
1485689157.8758721,153448,12.987496376037598
1485689556.7179234,159848,13.048471450805664
1485689917.289655,166248,12.915572166442871
1485690317.8086565,172648,14.10612678527832
1485690676.9561226,179024,12.082812309265137
1485691036.6797178,185424,13.941394805908203
1485691434.3840759,191824,14.770699501037598
1485691835.0328312,198224,15.217817306518555
1485692195.729654,204600,13.037272453308105
1485692594.5022132,211000,16.431982040405273
1485692963.2469265,217400,13.390410423278809
1485693370.730178,223800,16.61224365234375
1485693735.910217,230200,16.27629852294922
1485694100.5051734,236576,14.852534294128418
1485694505.3636603,242976,17.25492286682129
1485694910.4831545,249376,17.690549850463867
1485695320.195464,255776,18.689756393432617
1485695682.9994118,262152,16.6684627532959
1485696093.5587485,268552,19.212820053100586
1485696462.4901161,274952,17.546913146972656
1485696867.5526292,281352,20.06372833251953
1485697237.7483015,287752,19.111913681030273
1485697607.2719097,294128,17.646129608154297
1485698012.0478694,300528,21.085739135742188
1485698381.1538112,306928,20.555452346801758
1485698752.5390425,313328,20.3496036529541
1485699116.673236,319704,19.03671646118164
1485699528.126902,326104,21.6036434173584
1485699898.1311684,332504,18.59571647644043
1485700263.14883,338904,20.980236053466797
1485700669.110595,345304,22.021289825439453
1485701038.8373973,351680,19.685697555541992
1485701442.629017,358080,23.80793571472168
1485701813.0634773,364480,22.450170516967773
1485702178.4319365,370880,22.927318572998047
1485702541.869186,377256,22.08823013305664
1485702952.0034127,383656,24.142148971557617
1485703323.2226791,390056,21.96415138244629
1485703687.8653178,396456,23.382946014404297
1485704053.2534719,402856,23.63314437866211
1485704416.641629,409232,22.067331314086914
1485704821.9908798,415632,26.04796028137207
1485705185.8950074,422032,23.58013343811035
1485705557.7346125,428432,23.950820922851562
1485705921.2388835,434832,24.685775756835938
1485706284.8036828,441208,24.5288028717041
1485706655.319744,447608,24.531925201416016
1485707020.3479137,454008,24.748939514160156
1485707392.6825235,460408,25.679243087768555
1485707757.3010793,466784,23.24402618408203
1485708161.7900202,473184,26.608322143554688
1485708532.1714692,479584,25.86616325378418
1485708903.3641393,485984,24.554494857788086
1485709308.9224088,492384,26.612594604492188
1485709671.5749104,498760,26.34326934814453
1485710043.2143285,505160,26.057621002197266
1485710407.9453678,511560,26.097000122070312
1485710819.4517958,517960,28.746400833129883
1485711182.4065497,524336,24.947250366210938
1485711546.5133932,530736,28.15626335144043
1485711911.1764438,537136,27.10208511352539
1485712282.562102,543536,26.21331787109375
1485712647.2218792,549936,27.717405319213867
1485713010.46667,556312,25.93121910095215
1485713375.1562698,562712,27.46175193786621
1485713740.181486,569112,26.777122497558594
1485714145.5203686,575512,29.34028434753418
1485714516.0096185,581888,26.02629280090332
1485714880.4834757,588288,28.133180618286133
1485715244.665053,594688,28.34902000427246
1485715617.572671,601088,27.600379943847656
1485715983.2364302,607488,27.741886138916016
1485716347.6628141,613864,26.072019577026367
1485716713.3301456,620264,27.397212982177734
1485717078.4633923,626664,28.48651695251465
1485717451.220159,633064,28.254274368286133
1485717820.903058,639440,26.9909610748291
1485718225.513457,645840,29.960092544555664
1485718589.4145126,652240,26.618473052978516
1485718958.6829739,658640,28.376821517944336
1485719324.8432055,665040,28.298921585083008
1485719689.2702937,671416,25.244525909423828
1485720054.413448,677816,29.135658264160156
1485720418.3372824,684216,28.813655853271484
1485720788.922832,690616,29.69161605834961
1485721159.7121313,696992,25.51788902282715
1485721564.6066587,703392,30.535785675048828
1485721928.3541992,709792,27.881046295166016
1485722293.437806,716192,30.143390655517578
1485722657.6999485,722592,28.954647064208984
1485723020.8521106,728968,25.67339324951172
1485723391.5647168,735368,30.32032012939453
1485723756.1872296,741768,29.497539520263672
1485724120.7745364,748168,30.163246154785156
1485724484.776525,754544,26.176441192626953
1485724856.2859979,760944,30.49433708190918
1485725221.565231,767344,29.461647033691406
1485725585.954107,773744,29.608797073364258
1485725951.9926038,780144,28.865665435791016
1485726315.255335,786520,26.82967758178711
1485726725.2116494,792920,31.423660278320312
1485727089.4825463,799320,29.682188034057617
1485727454.9352996,805720,30.324254989624023
1485727818.9437573,812096,30.163169860839844
1485728189.7194273,818496,31.189224243164062
1485728553.8824618,824896,28.697193145751953
1485728919.3133938,831296,29.48609733581543
1485729283.8096125,837696,30.377878189086914
1485729648.3454387,844072,27.953840255737305
1485730020.003665,850472,31.41843032836914
1485730384.717101,856872,29.699634552001953
1485730750.286556,863272,30.26463508605957
1485731115.4033885,869672,30.875045776367188
1485731484.918946,876048,30.920989990234375
1485731849.2241201,882448,30.036258697509766
1485732214.2309337,888848,30.1904296875
1485732620.051407,895248,31.522594451904297
1485732983.7795935,901624,27.74948501586914
1485733394.2413316,908024,31.878494262695312
1485733765.2395463,914424,28.844554901123047
1485734131.4373307,920824,28.94830322265625
1485734497.1157186,927224,31.529373168945312
1485734861.1135342,933600,31.260562896728516
1485735226.176866,940000,31.16480827331543
1485735597.8062677,946400,30.005826950073242
1485736004.3229241,952800,33.98606872558594
1485736367.0395741,959176,29.29656982421875
1485736732.4222157,965576,32.305511474609375
1485737103.5437376,971976,30.91914939880371
1485737469.2391791,978376,29.956655502319336
1485737834.449113,984776,30.80500030517578
1485738199.078842,991152,28.35634994506836
1485738564.1434336,997552,30.20614242553711
1485738928.8410985,1003952,30.553451538085938
1485739294.8013997,1010352,33.17124557495117
1485739659.0857189,1016728,28.02550506591797
1485740024.3895805,1023128,31.85623550415039
1485740388.7209346,1029528,27.30219078063965
1485740754.925978,1035928,30.546375274658203
1485741120.7440872,1042328,30.88075828552246
1485741485.2677336,1048704,28.75789451599121
1485741849.7372975,1055104,30.21990203857422
1485742215.2033777,1061504,30.370769500732422
1485742586.970034,1067904,32.58266830444336
1485742949.9535885,1074280,29.48029327392578
1485743314.3858945,1080680,32.472225189208984
1485743679.9589615,1087080,30.076011657714844
1485744044.83336,1093480,32.12476348876953
1485744410.0466611,1099880,30.057668685913086
1485744774.244805,1106256,24.91360092163086
1485745138.7942212,1112656,32.154788970947266
1485745503.695718,1119056,31.448808670043945
1485745869.9888916,1125456,31.85677719116211
1485746233.9295194,1131832,29.81146812438965
1485746599.07507,1138232,31.466522216796875
1485746964.5771983,1144632,29.744184494018555
1485747330.1016147,1151032,30.225889205932617
1485747694.7090354,1157432,31.008535385131836
1485748059.3704972,1163808,27.801158905029297
1485748424.8892467,1170208,32.770999908447266
1485748796.4508946,1176608,30.547300338745117
1485749162.5339892,1183008,32.434452056884766
1485749532.9062164,1189384,29.708932876586914
1485749898.1809773,1195784,32.923797607421875
1485750263.7612817,1202184,31.333086013793945
1485750629.0917425,1208584,30.603435516357422
1485751000.8928964,1214984,30.365312576293945
1485751365.0278082,1221360,27.627107620239258
1485751730.1441483,1227760,33.35087203979492
1485752093.2955005,1234160,29.696163177490234
1485752457.6411812,1240560,31.500003814697266
1485752829.9194794,1246960,32.21862030029297
1485753193.4930766,1253336,32.16646194458008
1485753557.2661743,1259736,31.354312896728516
1485753922.2125578,1266136,30.136051177978516
1485754288.6489677,1272536,31.790218353271484
1485754651.890541,1278912,29.298627853393555
1485755017.8982987,1285312,33.62114334106445
1485755382.654357,1291712,29.86043930053711
1485755748.1511023,1298112,30.504384994506836
1485756113.6736755,1304512,32.525779724121094
1485756478.8423676,1310888,31.665124893188477
1485756844.0304468,1317288,31.539073944091797
1485757208.7128403,1323688,30.468046188354492
1485757575.3751738,1330088,33.793094635009766
1485757939.8190205,1336464,28.162357330322266
1485758304.795379,1342864,33.16786575317383
1485758668.5441928,1349264,32.03536605834961
1485759032.8917134,1355664,30.280681610107422
1485759398.1495202,1362064,32.60744094848633
1485759761.4543707,1368440,31.037464141845703
1485760126.9076438,1374840,31.170473098754883
1485760491.9336407,1381240,30.953601837158203
1485760896.7246046,1387640,34.201690673828125
1485761266.7442539,1394016,30.005029678344727
1485761631.4542642,1400416,31.521026611328125
1485761995.565135,1406816,31.507495880126953
1485762361.2096484,1413216,30.53450584411621
1485762726.9769852,1419616,30.602630615234375
1485763091.858951,1425992,28.6785888671875
1485763457.6822217,1432392,31.310335159301758
1485763823.3414333,1438792,31.30254364013672
1485764189.5994296,1445192,32.61117172241211
1485764554.3366814,1451568,29.06475067138672
1485764919.722979,1457968,32.998291015625
1485765284.58349,1464368,28.84832763671875
1485765649.9292393,1470768,31.530853271484375
1485766015.5044444,1477168,29.954727172851562
1485766380.186803,1483544,27.399255752563477
1485766750.0605407,1489944,32.114627838134766
1485767116.048315,1496344,30.696319580078125
1485767482.799473,1502744,31.760595321655273
1485767852.1395419,1509120,29.907875061035156
1485768222.8742359,1515520,31.83408546447754
1485768588.6679952,1521920,29.48797035217285
1485768954.347703,1528320,31.264570236206055
1485769320.6853583,1534720,30.608964920043945
1485769685.2734373,1541096,28.472129821777344
1485770050.6475983,1547496,32.49452590942383
1485770415.153197,1553896,31.01866340637207
1485770781.4187837,1560296,32.489227294921875
1485771146.637102,1566672,28.53466796875
1485771512.5646274,1573072,32.20945739746094
1485771876.8204124,1579472,30.96533203125
1485772242.3673954,1585872,30.821956634521484
1485772607.8654196,1592272,30.070100784301758
1485772971.700068,1598648,27.626737594604492
1485773337.0495734,1605048,33.141719818115234
1485773702.0809584,1611448,29.936969757080078
1485774068.6590354,1617848,31.885009765625
1485774434.2286842,1624224,32.212066650390625
1485774799.1069064,1630624,32.973876953125
1485775163.9317784,1637024,31.52819061279297
1485775529.2100332,1643424,30.846323013305664
1485775894.9567795,1649824,30.179834365844727
1485776259.248286,1656200,29.68425941467285
1485776623.828592,1662600,33.0152473449707
1485776989.0957258,1669000,30.09239387512207
1485777354.4858792,1675400,31.839828491210938
1485777719.1825895,1681800,31.58648109436035
1485778082.8983283,1688176,30.698759078979492
1485778446.4303672,1694576,31.49102020263672
1485778809.696172,1700976,30.61577796936035
1485779175.6463475,1707376,32.41689682006836
1485779539.7609003,1713752,27.935699462890625
1485779904.9746413,1720152,33.03962707519531
1485780270.376947,1726552,30.845802307128906
1485780636.1637514,1732952,29.76910400390625
1485781001.6227427,1739352,31.66480827331543
1485781366.4947312,1745728,31.618492126464844
1485781732.3740823,1752128,30.938142776489258
1485782098.1856837,1758528,31.261505126953125
1485782464.2109349,1764928,33.68354034423828
1485782828.8256304,1771304,28.893423080444336
1485783193.8941114,1777704,31.405792236328125
1485783559.8852248,1784104,31.839609146118164
1485783931.8744853,1790504,29.995981216430664
1485784298.4369028,1796904,31.703454971313477
1485784662.4384089,1803280,29.37595558166504
1485785027.395652,1809680,31.20172882080078
1485785392.485004,1816080,31.229686737060547
1485785759.2559566,1822480,33.14743423461914
1485786124.3471723,1828856,27.941251754760742
1485786489.9900637,1835256,31.63547134399414
1485786854.5824544,1841656,30.017770767211914
1485787220.7579184,1848056,30.62942886352539
1485787586.1064422,1854456,29.448875427246094
1485787951.1349368,1860832,29.099964141845703
1485788316.4535835,1867232,31.568756103515625
1485788681.5148885,1873632,30.884883880615234
1485789047.7784498,1880032,31.911069869995117
1485789412.7154255,1886408,29.653841018676758
1485789778.435348,1892808,32.84490203857422
1485790143.6899052,1899208,30.889060974121094
1485790509.2240062,1905608,31.980159759521484
1485790874.6173582,1912008,30.141401290893555
1485791239.5733192,1918384,27.99850845336914
1485791604.890971,1924784,31.968324661254883
1485791970.2069411,1931184,30.9157657623291
1485792335.6589031,1937584,32.88275146484375
1485792699.6592317,1943960,29.269628524780273
1485793064.9968505,1950360,32.127525329589844
1485793430.7807288,1956760,30.295194625854492
1485793796.5085692,1963160,30.704023361206055
1485794162.6029084,1969560,30.849597930908203
1485794527.0015771,1975936,27.912385940551758
1485794892.0080416,1982336,33.12395477294922
1485795256.1244245,1988736,30.293886184692383
1485795621.7381876,1995136,32.0264778137207
1485795986.5332448,2001512,29.542795181274414
1485796351.6414568,2007912,32.951629638671875
1485796716.7618418,2014312,30.262760162353516
1485797082.3495898,2020712,30.861663818359375
1485797447.9100587,2027112,30.43450164794922
1485797811.9549072,2033488,29.556400299072266
1485798177.2570317,2039888,33.06211471557617
1485798542.4603968,2046288,29.867414474487305
1485798908.1572697,2052688,31.58719825744629
1485799273.3567808,2059064,31.74203872680664
1485799638.483377,2065464,31.131837844848633
1485800002.6324751,2071864,30.905376434326172
1485800368.149035,2078264,29.971973419189453
1485800734.4238527,2084664,31.688434600830078
1485801098.1101985,2091040,29.24909019470215
1485801462.6895337,2097440,32.7765007019043
1485801827.157761,2103840,30.003429412841797
1485802192.609535,2110240,30.183265686035156
1485802558.5867703,2116640,31.698894500732422
1485802923.3495104,2123016,30.870485305786133
1485803288.5666456,2129416,31.48259162902832
1485803654.6156101,2135816,31.210376739501953
1485804021.3305678,2142216,32.680816650390625
1485804384.7599099,2148592,28.39048957824707
1485804749.6777468,2154992,31.557401657104492
1485805114.978731,2161392,31.502840042114258
1485805479.6375844,2167792,29.531322479248047
1485805843.8894339,2174192,31.276260375976562
1485806207.1596496,2180568,30.621562957763672
1485806572.4356663,2186968,30.91245460510254
1485806938.8832536,2193368,30.85686492919922
1485807305.9541535,2199768,33.71371078491211
1485807669.7371426,2206144,28.576030731201172
1485808035.0336947,2212544,32.31643295288086
1485808399.570926,2218944,31.623126983642578
1485808765.405068,2225344,29.762922286987305
1485809131.971691,2231744,30.377172470092773
1485809496.151934,2238120,28.99433708190918
1485809861.7053878,2244520,30.670074462890625
1485810227.8432279,2250920,31.263809204101562
1485810594.2248962,2257320,32.26806640625
1485810958.2643628,2263696,29.275480270385742
1485811323.314199,2270096,32.32875442504883
1485811688.5601761,2276496,29.5357666015625
1485812054.0709467,2282896,30.250255584716797
1485812419.1929674,2289296,29.625993728637695
1485812784.299763,2295672,27.860937118530273
1485813149.9664023,2302072,31.79831314086914
1485813515.7096193,2308472,30.711612701416016
1485813881.8483815,2314872,32.13528060913086
1485814246.0558584,2321248,28.823244094848633
1485814611.7641695,2327648,31.30488395690918
1485814977.2551725,2334048,28.914979934692383
1485815342.9789088,2340448,31.357433319091797
1485815708.8055952,2346848,30.097301483154297
1485816073.2880301,2353224,27.160646438598633
1485816438.9773371,2359624,32.660377502441406
1485816803.4474509,2366024,30.960983276367188
1485817176.8584611,2372424,32.2255744934082
1485817542.5263076,2378800,28.135526657104492
1485817909.1851335,2385200,32.500732421875
1485818275.0262554,2391600,30.020164489746094
1485818640.7987912,2398000,30.108476638793945
1485819010.0545032,2404400,30.09823226928711
1485819443.9220653,2410776,28.39514923095703
1485819904.702549,2417176,32.71842575073242
1485820361.7652066,2423576,30.582496643066406
1485820810.1168196,2429976,31.269990921020508
1485821257.6590927,2436352,30.422927856445312
1485821625.4676833,2442752,31.852529525756836
1485821991.0215087,2449152,30.65447998046875
1485822356.3884046,2455552,29.624801635742188
1485822722.7260275,2461952,29.66773796081543
1485823091.3581572,2468328,28.49692726135254
1485823466.2341912,2474728,32.79066848754883
1485823841.9740362,2481128,29.95431137084961
1485824219.1825962,2487528,30.974365234375
1485824595.4572477,2493928,31.228805541992188
1485824969.8574495,2500304,30.45055389404297
1485825343.8850179,2506704,31.09841537475586
1485825720.124513,2513104,29.995201110839844
1485826097.0152316,2519504,32.641544342041016
1485826471.028678,2525880,29.07391929626465
1485826846.6286707,2532280,32.495399475097656
1485827216.9818907,2538680,29.815629959106445
1485827582.1830618,2545080,28.339927673339844
1485827947.7239685,2551480,31.0437068939209
1485828311.437023,2557856,30.971214294433594
1485828681.001976,2564256,30.674053192138672
1485829045.8433118,2570656,29.834665298461914
1485829411.3827536,2577056,33.319732666015625
1485829775.1993763,2583432,29.518577575683594
1485830140.1157017,2589832,32.02199935913086
1485830504.355519,2596232,31.312557220458984
1485830869.8725784,2602632,29.73799705505371
1485831234.683856,2609032,30.88323211669922
1485831598.6331594,2615408,29.089632034301758
1485831964.226418,2621808,31.081539154052734
1485832329.379401,2628208,30.383460998535156
1485832695.273822,2634608,32.92331314086914
1485833059.6782656,2640984,28.3724308013916
1485833424.494202,2647384,31.712688446044922
1485833788.2342908,2653784,29.755258560180664
1485834153.769193,2660184,29.689172744750977
1485834519.0802476,2666584,29.434322357177734
1485834882.0122266,2672960,28.371801376342773
1485835246.3749242,2679360,31.18308448791504
1485835611.1802413,2685760,29.90738868713379
1485835977.4294708,2692160,31.94086265563965
1485836341.0476136,2698536,29.365846633911133
1485836706.1008792,2704936,31.360029220581055
1485837070.3583298,2711336,29.133481979370117
1485837435.6366448,2717736,31.276580810546875
1485837800.8498032,2724136,29.536579132080078
1485838164.2548032,2730512,26.64192771911621
1485838528.9208772,2736912,32.3627815246582
1485838894.3084595,2743312,30.175630569458008
1485839260.5769267,2749712,32.20466995239258
1485839624.7815056,2756088,28.180212020874023
1485839989.7896276,2762488,31.666810989379883
1485840354.9696765,2768888,29.864870071411133
1485840720.8204691,2775288,30.04851531982422
1485841085.7862675,2781688,30.133285522460938
1485841450.4920294,2788064,28.228342056274414
1485841815.2072961,2794464,32.60002517700195
1485842181.1305687,2800864,30.854612350463867
1485842546.4737911,2807264,31.763774871826172
1485842909.6705515,2813640,30.310718536376953
1485843274.8897707,2820040,30.767568588256836
1485843639.8004308,2826440,29.65285301208496
1485844005.3367927,2832840,30.32050132751465
1485844371.0735676,2839240,28.99489402770996
1485844734.7170436,2845616,28.381534576416016
1485845099.6267743,2852016,32.246673583984375
1485845465.1776319,2858416,29.771440505981445
1485845830.378609,2864816,31.26582908630371
1485846194.0813417,2871192,31.072229385375977
1485846559.5025384,2877592,30.646041870117188
1485846925.200569,2883992,31.598743438720703
1485847290.2044938,2890392,29.468109130859375
1485847655.5712018,2896792,31.039865493774414


==> learning_curves/flat-noshare-nosentinel.csv <==
Wall time,Step,Value
1486345598.0718238,6368,1.9450786113739014
1486346055.4729779,12768,2.3146591186523438
1486346518.9621565,19168,3.095468044281006
1486346975.215848,25568,3.30190372467041
1486347391.3913658,31944,2.5502774715423584
1486347830.2937012,38344,4.523032188415527
1486348275.07107,44744,5.7552490234375
1486348676.4479642,51144,5.608695983886719
1486349111.1498685,57544,6.542225360870361
1486349548.468515,63920,6.909641742706299
1486349986.9968843,70320,6.918394565582275
1486350418.998925,76720,7.120739936828613
1486350861.110391,83120,7.55362606048584
1486351266.0050893,89496,5.776794910430908
1486351707.2447429,95896,8.185635566711426
1486352110.7156804,102296,7.802129745483398
1486352550.7006273,108696,8.333170890808105
1486352989.9813128,115096,8.945476531982422
1486353427.431205,121472,9.772769927978516
1486353828.2703826,127872,9.375106811523438
1486354264.7270026,134272,9.85968017578125
1486354708.6792085,140672,11.38656234741211
1486355110.198332,147048,9.780888557434082
1486355554.0625465,153448,11.621525764465332
1486355958.848641,159848,11.538798332214355
1486356396.7111027,166248,12.136171340942383
1486356798.3226342,172648,11.976479530334473
1486357199.8328435,179024,10.05443000793457
1486357637.873041,185424,12.355201721191406
1486358075.2588859,191824,13.309272766113281
1486358511.7277114,198224,14.359297752380371
1486358913.822503,204600,11.732398986816406
1486359349.9098058,211000,15.51463508605957
1486359756.6282275,217400,11.32690143585205
1486360162.3930264,223800,14.789388656616211
1486360562.3059726,230200,14.323469161987305
1486360965.301229,236576,12.186113357543945
1486361401.281837,242976,15.648649215698242
1486361838.6956127,249376,16.1062068939209
1486362243.2895522,255776,15.101441383361816
1486362647.8081083,262152,13.65744686126709
1486363086.6808088,268552,17.64670181274414
1486363491.1051798,274952,16.153154373168945
1486363928.2980757,281352,17.681522369384766
1486364330.0489178,287752,16.944171905517578
1486364731.7919497,294128,13.60556411743164
1486365164.7456985,300528,18.599271774291992
1486365565.9920325,306928,18.00116729736328
1486365968.1580913,313328,18.369728088378906
1486366374.4821045,319704,15.520391464233398
1486366812.0772665,326104,19.626829147338867
1486367215.2727003,332504,16.711442947387695
1486367650.4403987,338904,19.738649368286133
1486368053.1744952,345304,19.21577262878418
1486368456.5540206,351680,16.79178237915039
1486368893.6409094,358080,21.229948043823242
1486369299.1284344,364480,19.8707275390625
1486369700.5264227,370880,20.64451026916504
1486370102.2366207,377256,18.839994430541992
1486370537.655089,383656,21.898967742919922
1486370938.0927746,390056,20.054323196411133
1486371340.1319444,396456,21.093305587768555
1486371742.3492138,402856,21.735902786254883
1486372145.255461,409232,18.7733211517334
1486372584.180507,415632,22.4425048828125
1486372988.6264822,422032,21.759559631347656
1486373394.2273948,428432,22.231250762939453
1486373804.6921842,434832,22.21437644958496
1486374209.2749383,441208,22.3156681060791
1486374612.568908,447608,22.35620880126953
1486375047.4857125,454008,23.184803009033203
1486375490.009464,460408,24.100826263427734
1486375895.911237,466784,19.05849266052246
1486376298.6883154,473184,23.892839431762695
1486376704.2140658,479584,22.179460525512695
1486377110.68297,485984,21.25245475769043
1486377555.770423,492384,24.416675567626953
1486377958.618279,498760,24.279943466186523
1486378367.1324673,505160,23.255531311035156
1486378771.2078788,511560,23.22791862487793
1486379209.5116165,517960,25.777629852294922
1486379614.6038132,524336,21.74335289001465
1486380018.6806333,530736,25.1470890045166
1486380422.9658916,537136,24.91490364074707
1486380825.6745193,543536,22.57121467590332
1486381233.4073007,549936,25.24871826171875
1486381637.0529678,556312,23.73309326171875
1486382039.6280665,562712,23.597572326660156
1486382441.123806,569112,25.6166934967041
1486382877.842773,575512,25.869186401367188
1486383280.9590385,581888,23.43958854675293
1486383690.1130376,588288,25.70845603942871
1486384095.000464,594688,24.686614990234375
1486384495.9095094,601088,24.363353729248047
1486384898.1921067,607488,25.193458557128906
1486385303.4050188,613864,23.718387603759766
1486385707.4202926,620264,25.04454803466797
1486386142.8946936,626664,26.398910522460938
1486386580.5506659,633064,27.69939613342285
1486386979.7655473,639440,24.776840209960938
1486387385.211204,645840,26.99651336669922
1486387794.2267184,652240,23.410463333129883
1486388197.1398966,658640,27.215211868286133
1486388601.53402,665040,26.369434356689453
1486389003.2556927,671416,21.93120765686035
1486389407.6473982,677816,25.71645736694336
1486389812.191981,684216,27.510377883911133
1486390261.136952,690616,28.094627380371094
1486390661.5866053,696992,24.891807556152344
1486391064.104533,703392,27.506851196289062
1486391470.8509855,709792,25.716915130615234
1486391875.3837917,716192,28.063758850097656
1486392277.5775087,722592,27.48656463623047
1486392684.343157,728968,23.185951232910156
1486393121.057258,735368,28.44432830810547
1486393523.6088743,741768,27.798532485961914
1486393928.5330963,748168,28.21926498413086
1486394330.2043428,754544,24.442779541015625
1486394767.5985541,760944,29.140392303466797
1486395170.0731795,767344,26.797523498535156
1486395576.5689075,773744,28.074058532714844
1486395982.5163383,780144,27.51165771484375
1486396384.014571,786520,24.304967880249023
1486396789.5313396,792920,28.925745010375977
1486397193.5337167,799320,26.243940353393555
1486397594.6690216,805720,27.5125675201416
1486397996.4010952,812096,28.897741317749023
1486398398.5702891,818496,29.132997512817383
1486398803.0257764,824896,27.377952575683594
1486399203.7653146,831296,28.20201873779297
1486399641.9993174,837696,29.220317840576172
1486400043.2356362,844072,25.81011962890625
1486400484.7145479,850472,29.906204223632812
1486400886.3141406,856872,27.970325469970703
1486401291.8920364,863272,28.47416877746582
1486401697.6987512,869672,28.618993759155273
1486402102.9812481,876048,29.660804748535156
1486402508.021652,882448,28.313501358032227
1486402912.6899812,888848,29.11540985107422
1486403376.4550388,895248,30.357425689697266
1486403780.2286537,901624,26.07470703125
1486404249.6741087,908024,30.657142639160156
1486404665.4769852,914424,27.757530212402344
1486405095.8734937,920824,27.339197158813477
1486405525.027258,927224,30.241477966308594
1486405942.5610142,933600,29.967710494995117
1486406347.3849137,940000,29.468963623046875
1486406751.3239505,946400,29.215171813964844
1486407204.0822237,952800,31.119184494018555
1486407606.3249023,959176,27.294546127319336
1486408010.5221288,965576,30.216337203979492
1486408413.46374,971976,28.433557510375977
1486408815.9713473,978376,28.56721305847168
1486409218.5272777,984776,30.07892417907715
1486409619.9062066,991152,26.433799743652344
1486410021.9494696,997552,29.476516723632812
1486410427.5580478,1003952,28.721817016601562
1486410868.3024864,1010352,31.797224044799805
1486411272.4421828,1016728,27.6572265625
1486411679.4704888,1023128,31.201316833496094
1486412081.5670497,1029528,25.712858200073242
1486412486.0726428,1035928,29.09458351135254
1486412891.4049947,1042328,28.857799530029297
1486413297.0545022,1048704,24.81844139099121
1486413706.7254791,1055104,29.2023983001709
1486414111.6068017,1061504,30.591171264648438
1486414519.1789074,1067904,31.458362579345703
1486414920.34155,1074280,28.7459774017334
1486415315.9731736,1080680,30.905040740966797
1486415709.706813,1087080,28.248992919921875
1486416106.3330474,1093480,30.861515045166016
1486416502.4132404,1099880,29.169063568115234
1486416903.4430807,1106256,26.032855987548828
1486417304.1250527,1112656,30.8113956451416
1486417708.1464424,1119056,31.136112213134766
1486418114.0824108,1125456,29.91670799255371
1486418516.1398141,1131832,27.272918701171875
1486418920.678319,1138232,31.147443771362305
1486419324.4745898,1144632,28.28078842163086
1486419727.5886269,1151032,30.122163772583008
1486420129.2191727,1157432,30.475170135498047
1486420532.4282777,1163808,25.467727661132812
1486420967.9604547,1170208,32.014251708984375
1486421375.9018097,1176608,29.488670349121094
1486421779.4060445,1183008,29.522624969482422
1486422181.0403361,1189384,30.336973190307617
1486422618.8179636,1195784,32.69381332397461
1486423019.8738458,1202184,29.631845474243164
1486423423.378587,1208584,30.997379302978516
1486423828.7457948,1214984,30.703330993652344
1486424230.7928696,1221360,26.490272521972656
1486424634.5752428,1227760,32.12760543823242
1486425040.336775,1234160,29.07730484008789
1486425445.2249827,1240560,30.96490478515625
1486425842.3511813,1246960,32.087486267089844
1486426248.0068595,1253336,31.6014404296875
1486426652.3605587,1259736,29.959203720092773
1486427063.131578,1266136,31.521366119384766
1486427478.894398,1272536,31.82651710510254
1486427874.1838982,1278912,27.679988861083984
1486428328.2010832,1285312,32.72370910644531
1486428721.8739922,1291712,30.472705841064453
1486429122.0224469,1298112,28.21636199951172
1486429518.6376488,1304512,31.938140869140625
1486429904.5819917,1310888,31.8753662109375
1486430306.1023095,1317288,29.990081787109375
1486430712.7328417,1323688,31.504798889160156
1486431176.6380708,1330088,33.3919563293457
1486431558.508225,1336464,28.203956604003906
1486431931.9803357,1342864,31.539766311645508
1486432325.3644695,1349264,31.342529296875
1486432723.3533335,1355664,28.49781036376953
1486433118.5886803,1362064,32.40558624267578
1486433508.0900524,1368440,30.768695831298828
1486433896.7740555,1374840,30.251379013061523
1486434285.2079425,1381240,31.689640045166016
1486434753.3449836,1387640,33.0560417175293
1486435140.2579756,1394016,29.101049423217773
1486435538.313397,1400416,31.46979522705078
1486435948.8076177,1406816,30.536914825439453
1486436353.4088326,1413216,28.85346794128418
1486436751.8459544,1419616,29.75075340270996
1486437158.8001666,1425992,27.85736656188965
1486437568.3208542,1432392,30.823209762573242
1486437977.060701,1438792,30.743412017822266
1486438453.2190921,1445192,32.24098587036133
1486439397.466281,1451568,29.360366821289062
1486440192.721883,1457968,32.51653289794922
1486440835.4877994,1464368,28.236284255981445
1486441234.3482294,1470768,30.819049835205078
1486441638.7106528,1477168,28.984102249145508
1486442046.1487114,1483544,25.61278533935547
1486442475.7618523,1489944,29.678621292114258
1486443316.535282,1496344,31.177398681640625
1486444126.7710888,1502744,30.12100601196289
1486444801.0935767,1509120,28.54358673095703
1486445596.708707,1515520,32.269920349121094
1486446362.2661898,1521920,28.458049774169922
1486447117.2859428,1528320,32.13125228881836
1486447847.5196877,1534720,29.745738983154297
1486448735.0437543,1541096,26.343868255615234
1486449565.9870858,1547496,32.32725524902344
1486450322.787003,1553896,30.256248474121094
1486451109.0475194,1560296,30.77404022216797
1486451902.1080909,1566672,27.49050521850586
1486452735.5667298,1573072,32.35151672363281
1486453493.6869607,1579472,28.753679275512695
1486454227.2766178,1585872,31.169639587402344
1486455045.5549438,1592272,29.690006256103516
1486455960.6682997,1598648,26.543577194213867
1486456511.7078307,1605048,33.070987701416016
1486456924.9331555,1611448,29.567304611206055
1486457344.782776,1617848,31.156761169433594
1486458077.0457623,1624224,32.07061767578125
1486458816.4407003,1630624,32.619468688964844
1486459633.3953016,1637024,30.52782440185547
1486460431.164515,1643424,30.27366828918457
1486461166.0920339,1649824,31.18695640563965
1486461949.1320138,1656200,27.832719802856445
1486462763.9989848,1662600,32.515525817871094
1486463558.4978578,1669000,30.797168731689453
1486464213.9901912,1675400,31.856916427612305
1486464618.1279526,1681800,31.5150146484375
1486465021.2095664,1688176,31.734418869018555
1486465421.277639,1694576,31.45359992980957
1486465817.4705293,1700976,30.750703811645508
1486466213.7444022,1707376,32.529541015625
1486466621.8726954,1713752,27.17017364501953
1486467032.5185986,1720152,32.502010345458984
1486467445.8128242,1726552,30.780349731445312
1486467854.4152641,1732952,27.81608772277832
1486468265.3841796,1739352,31.38658905029297
1486468670.6134095,1745728,31.952882766723633
1486469068.0751488,1752128,31.876441955566406
1486469459.1685596,1758528,29.926895141601562
1486469882.1296124,1764928,33.718536376953125
1486470271.7510707,1771304,27.804471969604492
1486470661.6262496,1777704,32.030357360839844
1486471045.7491553,1784104,30.92006492614746
1486471432.2413864,1790504,28.343751907348633
1486471818.3756344,1796904,30.121335983276367
1486472203.9832356,1803280,28.87111473083496
1486472589.3427622,1809680,30.228435516357422
1486472974.9607308,1816080,30.35871124267578
1486473361.9581518,1822480,32.7603645324707
1486473746.9034746,1828856,29.601764678955078
1486474133.3054228,1835256,32.296714782714844
1486474517.2470324,1841656,28.838895797729492
1486474904.5556688,1848056,29.05904197692871
1486475290.6727629,1854456,29.3408203125
1486475674.098365,1860832,27.166776657104492
1486476058.2699876,1867232,31.21864891052246
1486476441.8844848,1873632,31.359243392944336
1486476827.098251,1880032,31.214323043823242
1486477213.7549543,1886408,28.920896530151367
1486477586.7545512,1892808,32.14228820800781
1486478002.9255989,1899208,28.077608108520508
1486478394.8271441,1905608,31.507946014404297
1486478882.164434,1912008,28.68524742126465
1486479252.040482,1918384,26.422195434570312
1486479681.1634414,1924784,31.004108428955078
1486480195.7631395,1931184,31.585180282592773
1486480736.6545126,1937584,31.189929962158203
1486481294.1535702,1943960,27.8819637298584
1486481882.7945886,1950360,31.648174285888672
1486482347.5424433,1956760,28.577909469604492
1486482757.1880784,1963160,30.293071746826172
1486483160.8080375,1969560,30.067310333251953
1486483560.7939649,1975936,25.269962310791016
1486483965.1854715,1982336,33.08153533935547
1486484367.3823743,1988736,29.41323471069336
1486484772.6811826,1995136,30.406728744506836
1486485374.7705822,2001512,30.771636962890625
1486486339.7787566,2007912,33.48533248901367
1486487216.0434923,2014312,29.027441024780273
1486487965.504097,2020712,31.221446990966797
1486488789.047368,2027112,29.463491439819336
1486489517.5420291,2033488,27.55556297302246
1486490189.7720554,2039888,32.882835388183594
1486490721.6537209,2046288,30.942197799682617
1486491461.277108,2052688,31.244829177856445
1486492200.8969736,2059064,30.611373901367188
1486492959.8015301,2065464,31.175308227539062
1486493757.0645216,2071864,29.883304595947266
1486494327.019937,2078264,29.24488639831543
1486494717.5024126,2084664,32.51543426513672
1486495114.5918894,2091040,28.312747955322266
1486495518.6122134,2097440,32.60728454589844
1486495919.3916755,2103840,29.59147834777832
1486496319.2298262,2110240,29.01544952392578
1486496724.4056501,2116640,31.212779998779297
1486497386.6004212,2123016,31.907262802124023
1486498242.594793,2129416,31.12268829345703
1486499167.4875042,2135816,31.46984100341797
1486500018.1633983,2142216,30.275436401367188
1486500740.496632,2148592,27.83331298828125
1486501418.1351497,2154992,32.34062194824219
1486501936.2048464,2161392,31.56869125366211
1486502334.6350682,2167792,28.780614852905273
1486502720.5505884,2174192,31.174345016479492
1486503120.4078958,2180568,30.51117706298828
1486503523.5591242,2186968,30.55631446838379
1486503926.4578125,2193368,29.89906120300293
1486504331.1307743,2199768,32.99942398071289
1486504731.1393154,2206144,27.46065330505371
1486505250.2437272,2212544,31.588584899902344
1486506060.1773252,2218944,30.08843231201172
1486506692.359401,2225344,28.746139526367188
1486507087.9985828,2231744,29.743377685546875
1486507489.4047325,2238120,27.244356155395508
1486507882.5611677,2244520,31.078725814819336
1486508287.873191,2250920,31.387537002563477
1486508691.5102217,2257320,31.76622200012207
1486509165.6381402,2263696,28.520322799682617
1486509935.779749,2270096,32.81187057495117
1486510664.1221561,2276496,27.896699905395508
1486511519.9073296,2282896,29.780597686767578
1486512285.0366309,2289296,28.529726028442383
1486512780.9444242,2295672,26.528825759887695
1486513186.1200147,2302072,30.684072494506836
1486513687.8392017,2308472,31.714160919189453
1486514089.2297075,2314872,31.05069923400879
1486514484.4020886,2321248,26.85531234741211
1486514884.9277163,2327648,31.76700782775879
1486515283.4565346,2334048,29.108060836791992
1486515687.5552466,2340448,30.03970718383789
1486516084.8987648,2346848,29.645675659179688
1486516483.6061568,2353224,26.57718276977539
1486516884.268281,2359624,32.04619216918945
1486517288.494108,2366024,30.867395401000977
1486517696.4837568,2372424,30.23750114440918
1486518095.723346,2378800,27.83039093017578
1486518502.9140437,2385200,31.825742721557617
1486518896.7654777,2391600,28.36643409729004
1486519298.0212128,2398000,31.07007598876953
1486519699.570915,2404400,28.450233459472656
1486520108.7282503,2410776,27.76519012451172
1486520515.5766454,2417176,31.60106086730957
1486520926.8872483,2423576,29.581701278686523
1486521349.1635432,2429976,30.675125122070312
1486521746.388064,2436352,31.215669631958008
1486522146.7246318,2442752,32.063560485839844
1486522549.943763,2449152,30.756650924682617
1486522951.1486263,2455552,29.90105628967285
1486523343.0770872,2461952,31.861310958862305
1486523741.3366506,2468328,26.97641372680664
1486524148.0578394,2474728,32.4461784362793
1486524555.9574103,2481128,30.97637176513672
1486524958.299129,2487528,29.68911361694336
1486525371.5337877,2493928,31.088790893554688
1486525772.0866435,2500304,30.485218048095703
1486526160.410778,2506704,30.09762191772461
1486526563.6823559,2513104,30.968793869018555
1486526961.9496734,2519504,29.801738739013672
1486527362.6554315,2525880,27.067913055419922
1486527767.4774888,2532280,32.58598327636719
1486528163.5137477,2538680,30.185558319091797
1486528565.3227339,2545080,27.638540267944336
1486528961.967226,2551480,30.85641860961914
1486529361.64493,2557856,30.56580352783203
1486529757.3766701,2564256,30.56001091003418
1486530151.5719938,2570656,29.889171600341797
1486530545.0189936,2577056,32.41951370239258
1486530940.0040576,2583432,27.461410522460938
1486531337.2903333,2589832,31.612028121948242
1486531732.5723667,2596232,30.534149169921875
1486532133.7557719,2602632,28.78545570373535
1486532529.9711525,2609032,30.750429153442383
1486532917.8903065,2615408,28.46441078186035
1486533302.45074,2621808,31.237808227539062
1486533679.32186,2628208,30.96591567993164
1486534067.720589,2634608,31.957836151123047
1486534457.435288,2640984,29.15060043334961
1486534843.2295206,2647384,32.22637939453125
1486535241.0106037,2653784,28.994070053100586
1486535643.7463455,2660184,28.992570877075195
1486536038.1494231,2666584,29.293119430541992
1486536434.2796834,2672960,27.09145164489746
1486536830.3360221,2679360,30.226587295532227
1486537229.1883492,2685760,31.041011810302734
1486537627.9717474,2692160,31.940732955932617
1486538019.7577343,2698536,27.55792999267578
1486538421.5833564,2704936,31.31386947631836
1486538820.4835384,2711336,28.761423110961914
1486539460.1485565,2717736,31.309850692749023
1486539861.9988613,2724136,28.85423469543457
1486540259.9627402,2730512,25.925907135009766
1486540656.182641,2736912,31.529279708862305
1486541055.4220822,2743312,31.529338836669922
1486541455.49798,2749712,30.647396087646484
1486541854.3843212,2756088,26.344907760620117
1486542255.0222988,2762488,32.122562408447266
1486542657.4246912,2768888,27.460792541503906
1486543060.9909418,2775288,30.658309936523438
1486543463.0791829,2781688,29.690412521362305
1486543866.0217988,2788064,26.637697219848633
1486544267.632418,2794464,31.538997650146484
1486544670.7199788,2800864,29.249740600585938
1486545068.1326337,2807264,30.798072814941406
1486545453.5590103,2813640,29.422367095947266
1486545842.0184128,2820040,32.87590408325195
1486546249.345237,2826440,29.105270385742188
1486546657.2587883,2832840,30.184614181518555
1486547063.9248223,2839240,30.662322998046875
1486547459.226881,2845616,28.696008682250977
1486547844.032672,2852016,32.738765716552734
1486548225.9131503,2858416,30.978240966796875
1486548610.830189,2864816,29.211233139038086
1486548994.8782408,2871192,30.141448974609375
1486549383.1960201,2877592,31.4544620513916
1486549789.7746875,2883992,30.377212524414062
1486550175.40882,2890392,30.876964569091797
1486550555.632146,2896792,29.611255645751953
1486550936.8640656,2903168,27.502784729003906
1486551333.4915257,2909568,32.42391586303711
1486551729.9957995,2915968,29.59219741821289
1486552114.709132,2922368,28.811460494995117
1486552498.4560225,2928768,31.126516342163086
1486552886.4123404,2935144,31.48505973815918
1486553273.5693908,2941544,31.531726837158203
1486553674.3764102,2947944,30.55419921875
1486554075.8898714,2954344,32.47007751464844
1486554475.848277,2960720,28.652713775634766
1486554876.3057024,2967120,32.618736267089844
1486555272.5657716,2973520,30.518339157104492
1486555670.9708056,2979920,28.774070739746094
1486556196.2370334,2986320,30.28045654296875
1486556988.3656876,2992696,31.407163619995117
1486557771.1814957,2999096,30.412731170654297
1486558609.9977143,3005496,31.334434509277344
1486559302.9753075,3011896,32.21632385253906
1486559913.9769785,3018272,28.62208366394043
1486560307.8476079,3024672,32.504940032958984
1486560704.6231735,3031072,30.170364379882812
1486561102.1609008,3037472,28.671518325805664
1486561503.4270039,3043872,29.837682723999023
1486561908.2264228,3050248,27.413639068603516
1486562311.5336788,3056648,30.004125595092773
1486562715.9224365,3063048,30.1970157623291
1486563120.348528,3069448,31.35005760192871
1486563520.0390027,3075824,29.240869522094727
1486563987.9720075,3082224,32.31564712524414
1486564382.6078954,3088624,29.03272819519043
1486564783.780252,3095024,30.020511627197266
1486565176.4740822,3101424,28.532943725585938
1486565575.2521465,3107800,25.93437957763672
1486565978.8106482,3114200,30.88954734802246
1486566377.0464141,3120600,30.757556915283203
1486566778.530237,3127000,30.360109329223633
1486567177.8124712,3133376,27.362136840820312
1486567838.5634959,3139776,30.98055648803711
1486568532.4095614,3146176,28.55815887451172
1486569293.0517015,3152576,30.727340698242188
1486570033.6478004,3158976,29.067943572998047
1486570772.6368914,3165352,25.62706184387207
1486571457.4862897,3171752,30.911527633666992
1486571838.763529,3178152,30.595966339111328
1486572230.9063663,3184552,31.308629989624023
1486572626.6175358,3190928,27.989261627197266
1486573018.193755,3197328,32.005184173583984
1486573411.1930847,3203728,28.76540756225586
1486573808.2208219,3210128,30.869665145874023
1486574209.7033458,3216528,29.908863067626953
1486574648.0457692,3222904,28.61857032775879
1486575318.5803783,3229304,31.78463363647461
1486576037.9414566,3235704,30.358610153198242
1486576865.410103,3242104,30.5938777923584
1486577609.5594926,3248480,29.686168670654297
1486578340.0476422,3254880,31.022560119628906
1486578837.3460782,3261280,30.169878005981445
1486579438.9930289,3267680,31.090269088745117
1486580183.6119497,3274080,30.322898864746094
1486580951.061862,3280456,26.644428253173828
1486581747.8001149,3286856,32.52423858642578
1486582482.6266158,3293256,30.29121971130371
1486583208.6288993,3299656,30.30552864074707
1486583919.000251,3306032,30.773714065551758
1486584650.1291518,3312432,31.10704803466797
1486585405.5972862,3318832,30.732803344726562
1486585803.409403,3325232,30.818246841430664
1486586197.839911,3331632,30.88143539428711
1486586915.0700755,3338008,27.584861755371094
1486587676.4997025,3344408,31.854206085205078
1486588480.9428554,3350808,30.00012969970703
1486589252.8031156,3357208,28.93996238708496
1486589971.9328256,3363608,29.803726196289062
1486590693.3468897,3369984,31.546165466308594
1486591458.706485,3376384,30.531673431396484
1486592138.2934484,3382784,30.91592788696289
1486592900.5436566,3389184,31.87562370300293
1486593669.8605,3395560,27.777223587036133
1486594469.4137533,3401960,31.60243797302246
1486595247.2845252,3408360,30.416309356689453
1486596024.5614693,3414760,27.83592987060547
1486596887.3957705,3421160,29.82942771911621
1486597583.4875312,3427536,29.84244155883789
1486598313.3608634,3433936,30.365217208862305
1486599064.669519,3440336,30.657562255859375
1486599873.5322611,3446736,31.691150665283203
1486600660.5051491,3453112,28.731481552124023
1486601399.6991634,3459512,32.13014602661133
1486602160.8904614,3465912,28.348167419433594
1486603026.5991168,3472312,29.014753341674805
1486603817.1083698,3478712,29.162189483642578
1486604506.7380812,3485088,26.650279998779297
1486604893.4557633,3491488,31.081151962280273
1486605608.490963,3497888,30.98750114440918
1486606374.1643384,3504288,30.734210968017578
1486607116.5814338,3510664,27.674354553222656
1486607705.805465,3517064,32.06312942504883
1486608098.0598004,3523464,28.670368194580078
1486608580.8254013,3529864,29.9212646484375
1486609350.9142017,3536264,29.44318962097168
1486609907.9042065,3542640,26.04751205444336
1486610301.959221,3549040,31.903657913208008
1486610683.055481,3555440,30.305564880371094
1486611078.241529,3561840,30.371387481689453
1486611483.4134412,3568216,27.561016082763672
1486611885.6054316,3574616,31.87683868408203
1486612288.838401,3581016,28.307172775268555
1486612813.4310436,3587416,30.14313507080078
1486613335.6843965,3593816,30.20922088623047
1486613727.9110787,3600192,28.08498191833496
1486614126.0310187,3606592,31.220556259155273
1486614519.421952,3612992,29.748275756835938
1486614915.5890772,3619392,30.68419075012207
1486615316.551939,3625768,28.764698028564453
1486615720.0273278,3632168,31.9040584564209
1486616113.21517,3638568,29.487606048583984
1486616508.95381,3644968,30.140748977661133
1486616933.5445971,3651368,30.588632583618164
1486617328.3125985,3657744,26.772363662719727
1486617726.6430554,3664144,32.78515625
1486618119.5854468,3670544,30.581375122070312
1486618524.7664325,3676944,29.87267303466797
1486618918.7416253,3683320,30.987346649169922
1486619319.871842,3689720,31.276363372802734
1486619716.0704741,3696120,30.146564483642578
1486620124.0166929,3702520,29.874652862548828
1486620527.9077039,3708920,29.771434783935547
1486620932.6912212,3715296,27.94443130493164
1486621326.567027,3721696,32.44440841674805
1486621725.2593913,3728096,29.153207778930664
1486622125.2311132,3734496,28.82874298095703
1486622523.3954976,3740896,29.792789459228516
1486622927.5675223,3747272,31.02057647705078
1486623332.9098134,3753672,30.067922592163086
1486623735.8139648,3760072,30.265865325927734
1486624488.6053164,3766472,31.81296730041504
1486625239.3152304,3772848,28.105043411254883
1486625989.3023126,3779248,32.66698455810547
1486626728.0631323,3785648,30.303062438964844
1486627461.0018878,3792048,29.21241569519043
1486628086.688049,3798448,30.4560546875
1486628811.3056588,3804824,30.663068771362305
1486629527.8083231,3811224,30.74342155456543
1486630366.4019673,3817624,30.817893981933594
1486631105.7022643,3824024,31.425094604492188
1486631775.2424088,3830400,28.895490646362305
1486632454.8658254,3836800,31.178598403930664
1486633231.5274954,3843200,30.466384887695312
1486633934.9093025,3849600,28.69537925720215
1486634716.470486,3856000,29.64842414855957
1486635480.0451424,3862376,28.691627502441406
1486635914.0572283,3868776,30.442663192749023
1486636315.9530277,3875176,30.153900146484375
1486636716.8759186,3881576,32.2163200378418
1486637116.7654479,3887952,28.4710750579834
1486637512.655111,3894352,31.966814041137695
1486637904.8880746,3900752,28.832904815673828
1486638307.8465366,3907152,29.469144821166992
1486638711.406029,3913552,29.051706314086914
1486639252.7560954,3919928,26.552528381347656
1486639917.127605,3926328,31.170682907104492
1486640689.377668,3932728,31.485027313232422
1486641432.0698156,3939128,31.482114791870117
1486642188.2256248,3945504,26.042800903320312
1486642915.7419512,3951904,31.22701644897461
1486643629.7618608,3958304,27.19357681274414
1486644389.3253074,3964704,30.80411720275879
1486645167.9127316,3971104,29.703487396240234
1486645932.6654968,3977480,26.688852310180664
1486646722.3730652,3983880,31.086620330810547
1486647454.8877082,3990280,30.026792526245117
1486648262.3114207,3996680,30.96622657775879
1486648976.5393589,4003056,28.68686294555664
1486649724.2626343,4009456,31.77739143371582
1486650357.5211394,4015856,28.421293258666992
1486651057.5861833,4022256,30.438228607177734
1486651766.9178438,4028656,30.882234573364258
1486652596.6488674,4035032,26.951107025146484
1486653412.5755267,4041432,31.5897216796875
1486654199.531837,4047832,30.1573543548584
1486654927.3917696,4054232,30.1563663482666
1486655618.183472,4060608,30.167865753173828
1486656394.023226,4067008,31.5599308013916
1486657133.32903,4073408,29.82449722290039
1486657828.5661843,4079808,30.22256088256836
1486658547.9511802,4086208,29.340373992919922
1486659258.934452,4092584,28.054607391357422
1486660009.6832943,4098984,32.71574401855469
1486660829.3669372,4105384,30.118900299072266
1486661617.0461833,4111784,29.804567337036133
1486662305.4602487,4118160,30.6347713470459
1486663038.821947,4124560,31.436004638671875
1486663724.5258424,4130960,30.033157348632812
1486664506.0565248,4137360,29.265514373779297
1486665266.4566574,4143760,31.35279083251953
1486666052.9750419,4150136,28.033287048339844
1486666902.0273056,4156536,32.69639587402344
1486667731.9813423,4162936,30.80937385559082
1486668499.040741,4169336,29.17497444152832
1486668925.6781056,4175736,30.19183349609375
1486669623.4784436,4182112,31.35025405883789
1486670408.950458,4188512,29.823575973510742
1486671227.034671,4194912,31.15205955505371
1486671960.0635688,4201312,31.344253540039062
1486672750.147452,4207688,28.10378646850586
1486673381.917622,4214088,31.01933479309082
1486674104.6064975,4220488,30.297048568725586
1486674888.244376,4226888,28.185155868530273
1486675618.4410167,4233288,30.706594467163086
1486676318.9249291,4239664,28.95533561706543
1486676952.2400637,4246064,31.261014938354492
1486677713.6339777,4252464,29.85308265686035
1486678452.6057472,4258864,32.30687713623047
1486679310.7856526,4265240,28.07696533203125
1486680085.1157897,4271640,31.596736907958984
1486680825.847694,4278040,29.326404571533203
1486681602.7518988,4284440,29.618928909301758
1486682476.2188551,4290840,29.547183990478516
1486683235.4175944,4297216,27.10678482055664
1486683996.0716057,4303616,30.816593170166016
1486684745.8243237,4310016,30.93934440612793
1486685502.14313,4316416,30.650707244873047
1486686257.4039931,4322792,26.723018646240234
1486686916.634029,4329192,32.065269470214844
1486687299.5348103,4335592,27.90066909790039
1486687678.2684562,4341992,29.78384017944336
1486688072.8371856,4348392,28.845949172973633


==> learning_curves/hier-noshare-nosentinel.csv <==
Wall time,Step,Value
1486059538.6033843,11940,1.6736364364624023
1486060009.122292,23940,2.797710657119751
1486060470.1904302,35900,4.532655239105225
1486060938.3197567,47900,5.447055816650391
1486061403.0497208,59860,6.843471527099609
1486061873.0673664,71860,7.638358116149902
1486062344.7106068,83860,10.29361343383789
1486062816.0893633,95820,11.956851959228516
1486063286.7154148,107820,13.10563850402832
1486063711.382663,119780,10.970521926879883
1486064183.5521362,131780,14.764289855957031
1486064653.5364695,143780,15.45817756652832
1486065117.6039548,155740,16.615028381347656
1486065587.6770582,167740,17.430734634399414
1486066059.9985127,179700,18.399402618408203
1486066524.2902067,191700,18.63700294494629
1486066950.2031279,203660,16.33861541748047
1486067421.2441244,215660,19.42411994934082
1486067894.5883405,227660,21.919187545776367
1486068319.6344182,239620,20.74197769165039
1486068783.8481135,251620,22.01209259033203
1486069209.7014396,263580,19.288562774658203
1486069641.8725173,275580,19.812171936035156
1486070113.487133,287580,22.921310424804688
1486070579.2701411,299540,24.020845413208008
1486071005.1988683,311540,23.71160316467285
1486071436.3940282,323500,19.776702880859375
1486071907.2448583,335500,25.178197860717773
1486072371.119282,347500,25.486637115478516
1486072796.1021955,359460,25.128761291503906
1486073267.7732291,371460,26.2032527923584
1486073731.1044989,383420,27.091588973999023
1486074157.0993037,395420,26.159090042114258
1486074590.1303205,407380,25.047348022460938
1486075023.8732927,419380,26.185026168823242
1486075490.3454554,431380,28.296457290649414
1486075916.5324302,443340,27.39164924621582
1486076349.6201048,455340,28.283416748046875
1486076780.3475747,467300,25.458772659301758
1486077213.0622487,479300,27.520912170410156
1486077641.1007068,491300,27.707477569580078
1486078104.9134767,503260,28.480884552001953
1486078528.4476418,515260,28.143739700317383
1486078953.054846,527220,27.196088790893555
1486079416.9958334,539220,29.39045524597168
1486079886.8865824,551180,29.94928550720215
1486080312.3261273,563180,29.352924346923828
1486080777.9002964,575180,30.634838104248047
1486081242.906231,587140,30.961872100830078
1486081675.019507,599140,29.123153686523438
1486082107.7446616,611100,28.984268188476562
1486082534.468888,623100,28.43378448486328
1486082960.8719392,635100,30.606830596923828
1486083424.1325164,647060,31.651147842407227
1486083850.7553737,659060,29.70909881591797
1486084277.4029686,671020,26.529218673706055
1486084704.5530694,683020,29.33848762512207
1486085137.232472,695020,31.048839569091797
1486085563.7648964,706980,30.57942771911621
1486086029.8438234,718980,31.767919540405273
1486086494.9244297,730940,31.932022094726562
1486086924.5359135,742940,30.905221939086914
1486087350.2303793,754900,29.316579818725586
1486087779.1428378,766900,29.496244430541992
1486088247.179997,778900,33.302215576171875
1486088672.137651,790860,31.56542205810547
1486089099.5572932,802860,31.43214225769043
1486089525.5372574,814820,28.393041610717773
1486089951.022658,826820,31.168540954589844
1486090377.9536936,838820,29.49600601196289
1486090804.3036664,850780,32.37640380859375
1486091231.3067741,862780,29.46978187561035
1486091658.5703025,874740,28.499195098876953
1486092090.5313683,886740,30.68231201171875
1486092517.7357984,898740,32.87481689453125
1486092944.0852804,910700,31.17191505432129
1486093371.5351014,922700,31.477279663085938
1486093836.1858475,934660,33.841766357421875
1486094262.3201332,946660,31.47208595275879
1486094689.0052776,958620,29.961864471435547
1486095115.4096148,970620,29.26237678527832
1486095542.582433,982620,33.14281463623047
1486095969.190635,994580,32.80092239379883
1486096396.9645882,1006580,33.0780029296875
1486096828.6439977,1018540,29.83820343017578
1486097254.5507045,1030540,29.298128128051758
1486097681.739578,1042540,32.427398681640625
1486098144.6634011,1054500,33.91698455810547
1486098569.9922638,1066500,32.77449035644531
1486099000.276103,1078460,31.676956176757812
1486099424.5104187,1090460,31.523767471313477
1486099851.1125643,1102420,30.571598052978516
1486100276.9849284,1114420,32.03635787963867
1486100744.0956364,1126420,33.9565315246582
1486101174.778522,1138380,33.11741638183594
1486101601.4183257,1150380,32.208892822265625
1486102028.2775054,1162340,30.6599063873291
1486102454.40356,1174340,30.783037185668945
1486102881.0437574,1186340,32.306732177734375
1486103306.488505,1198300,33.430137634277344
1486103740.3322144,1210300,31.258970260620117
1486104166.4340522,1222260,26.792396545410156
1486104592.7433355,1234260,31.766340255737305
1486105021.0135546,1246260,31.944129943847656
1486105447.5900264,1258220,33.58386993408203
1486105880.3526158,1270220,32.87406539916992
1486106306.1349087,1282180,33.36766052246094
1486106733.225279,1294180,32.79932403564453
1486107160.2869067,1306140,31.011625289916992
1486107585.9564476,1318140,32.433162689208984
1486108052.444464,1330140,35.58879089355469
1486108484.4600244,1342100,33.53939437866211
1486108911.5479808,1354100,31.88216209411621
1486109338.1863794,1366060,29.83255958557129
1486109764.9347708,1378060,33.416419982910156
1486110191.3956413,1390060,30.38422393798828
1486110617.3020415,1402020,33.8757209777832
1486111043.6606038,1414020,31.23468780517578
1486111468.277228,1425980,28.887245178222656
1486111894.6315641,1437980,30.867528915405273
1486112320.8959417,1449980,32.68242645263672
1486112746.5347004,1461940,32.2209358215332
1486113174.1709926,1473940,33.109737396240234
1486113599.6789446,1485900,34.296382904052734
1486114026.9649367,1497900,31.91330337524414
1486114454.155438,1509860,30.94881820678711
1486114881.1343708,1521860,30.526710510253906
1486115308.9528935,1533860,33.16486358642578
1486115740.6787226,1545820,33.68283462524414
1486116173.2471333,1557820,32.421173095703125
1486116599.517494,1569780,29.46019172668457
1486117025.9344363,1581780,32.32817459106445
1486117452.7616928,1593780,32.07079315185547
1486117886.9096484,1605740,33.795257568359375
1486118313.8566055,1617740,33.2824821472168
1486118737.980691,1629700,32.561214447021484
1486119163.9955082,1641700,32.934383392333984
1486119591.4852428,1653660,31.126821517944336
1486120018.6982465,1665660,32.78594207763672
1486120446.8832293,1677660,34.97177505493164
1486120871.5583827,1689620,34.11875534057617
1486121298.3260849,1701620,32.74014663696289
1486121725.6613896,1713580,29.3043155670166
1486122151.0131757,1725580,32.517921447753906
1486122577.6437445,1737580,31.247018814086914
1486123002.98849,1749540,34.61872863769531
1486123430.4153185,1761540,30.421955108642578
1486123856.8299146,1773500,28.689611434936523
1486124283.2688098,1785500,32.92995834350586
1486124714.7884483,1797500,33.89849853515625
1486125139.9969244,1809460,32.90347671508789
1486125566.7268205,1821460,32.90288162231445
1486125991.6131065,1833420,32.907806396484375
1486126418.102337,1845420,31.68036460876465
1486126843.282052,1857380,31.132217407226562
1486127268.7712479,1869380,32.32552719116211
1486127693.6332703,1881380,33.925148010253906
1486128116.5576296,1893340,32.73053741455078
1486128541.1625571,1905340,31.91948127746582
1486128967.3933406,1917300,29.540863037109375
1486129394.5026684,1929300,33.380592346191406
1486129822.669064,1941300,29.537063598632812
1486130248.3596525,1953260,33.61662673950195
1486130676.2782955,1965260,31.857746124267578
1486131101.0210137,1977220,30.30564308166504
1486131528.9889483,1989220,32.21877670288086
1486131955.4661498,2001180,32.46474075317383
1486132382.8643525,2013180,31.94906234741211
1486132811.0695336,2025180,33.1427001953125
1486133236.5398078,2037140,33.33879089355469
1486133662.384685,2049140,33.046775817871094
1486134088.4545,2061100,30.1773738861084
1486134515.4149368,2073100,31.693580627441406
1486134943.2264125,2085100,32.49633026123047
1486135368.852811,2097060,33.29108428955078
1486135795.0915027,2109060,31.944974899291992
1486136222.6235025,2121020,28.928688049316406
1486136655.009426,2133020,32.35969543457031
1486137083.3057635,2145020,32.184532165527344
1486137509.3561623,2156980,32.72361755371094
1486137937.8059812,2168980,33.323123931884766
1486138363.8295686,2180940,32.68016815185547
1486138792.5398939,2192940,31.791473388671875
1486139218.895669,2204900,28.74534034729004
1486139645.8689058,2216900,32.65120315551758
1486140074.014136,2228900,33.92444610595703
1486140500.251089,2240860,34.15385055541992
1486140927.4362772,2252860,33.574371337890625
1486141353.8312178,2264820,29.250667572021484
1486141780.5179613,2276820,32.13763427734375
1486142208.2294364,2288820,31.598527908325195
1486142635.0407357,2300780,33.88242721557617
1486143061.7166505,2312780,29.434106826782227
1486143487.729887,2324740,28.03093147277832
1486143914.4831486,2336740,30.9073429107666
1486144342.8055563,2348740,32.991859436035156
1486144768.2219336,2360700,33.6903076171875
1486145195.8981898,2372700,32.69981384277344
1486145621.8951542,2384660,33.45120620727539
1486146048.375165,2396660,33.52992248535156
1486146474.1065629,2408620,30.5185604095459
1486146900.953487,2420620,32.6699333190918
1486147328.8027215,2432620,32.36799240112305
1486147753.9322796,2444580,32.965843200683594
1486148180.7487204,2456580,31.92721939086914
1486148606.789486,2468540,29.79795265197754
1486149032.9796622,2480540,32.96480941772461
1486149460.9184616,2492540,29.00861358642578
1486149885.5934136,2504500,34.02106475830078
1486150312.7191346,2516500,31.862585067749023
1486150738.970907,2528460,30.60531234741211
1486151166.4143589,2540460,32.39987564086914
1486151591.4087436,2552420,33.21842956542969
1486152018.479528,2564420,32.72022247314453
1486152445.789836,2576420,33.467533111572266
1486152872.2098892,2588380,32.22208023071289
1486153299.048139,2600380,32.603858947753906
1486153724.320179,2612340,31.31908416748047
1486154148.8840628,2624340,30.05331802368164
1486154574.230963,2636340,32.11506271362305
1486154998.6939704,2648300,33.46659851074219
1486155423.7855093,2660300,31.20126724243164
1486155850.372033,2672260,28.138622283935547
1486156277.497106,2684260,32.677223205566406
1486156704.9115155,2696260,31.704477310180664
1486157131.1097949,2708220,33.19370651245117
1486157557.3489635,2720220,32.82151412963867
1486157983.6020167,2732180,33.67504119873047
1486158409.9985,2744180,31.422109603881836
1486158836.7252765,2756140,28.652448654174805
1486159263.3467295,2768140,32.4610710144043
1486159693.006886,2780140,34.190940856933594
1486160120.7583296,2792100,33.846927642822266
1486160546.9368365,2804100,32.194854736328125
1486160973.159458,2816060,30.467641830444336
1486161400.1947355,2828060,33.65458297729492
1486161826.7125726,2840060,30.225915908813477
1486162253.2632184,2852020,34.348873138427734
1486162680.5942438,2864020,30.15268325805664
1486163107.362052,2875980,29.132423400878906
1486163533.7844543,2887980,31.19236183166504
1486163960.6761417,2899980,32.440799713134766
1486164386.530075,2911940,32.84473419189453
1486164814.7740617,2923940,32.56020736694336
1486165239.7252612,2935900,32.49449920654297
1486165666.4543462,2947900,32.80198287963867
1486166092.4422755,2959860,29.176959991455078
1486166519.872186,2971860,32.989871978759766
1486166948.034449,2983860,32.62493896484375
1486167373.668972,2995820,32.43854904174805
1486167800.3250759,3007820,32.59635543823242
1486168224.892955,3019780,30.175861358642578
1486168650.6494758,3031780,32.474388122558594
1486169078.5627484,3043780,30.913097381591797
1486169504.7499006,3055740,33.73688507080078
1486169932.3269408,3067740,31.508955001831055
1486170359.7110949,3079700,31.777584075927734
1486170787.1724715,3091700,32.34919738769531
1486171214.2044125,3103660,31.242141723632812
1486171641.3329446,3115660,31.915098190307617
1486172069.073623,3127660,33.534828186035156
1486172494.178191,3139620,32.21154022216797
1486172920.4169598,3151620,32.882049560546875
1486173345.7822824,3163580,31.21381950378418
1486173773.1407158,3175580,30.633317947387695
1486174200.5808473,3187580,31.60797882080078
1486174626.1516178,3199540,32.85330581665039
1486175054.4765294,3211540,31.535446166992188
1486175481.0733087,3223500,27.70164680480957
1486175907.6941173,3235500,32.0800895690918
1486176335.0454686,3247500,32.82485580444336
1486176761.0581458,3259460,33.55801773071289
1486177188.8340077,3271460,32.73093795776367
1486177616.412678,3283420,32.63420867919922
1486178043.9757154,3295420,32.476295471191406
1486178471.2177658,3307380,29.678550720214844
1486178898.9372761,3319380,31.348196029663086
1486179325.265111,3331380,33.37160873413086
1486179750.1970797,3343340,32.67719268798828
1486180174.962951,3355340,31.703826904296875
1486180598.2423344,3367300,29.72657012939453
1486181024.2535334,3379300,33.33619689941406
1486181450.5987303,3391300,30.008438110351562
1486181876.9092097,3403260,33.781005859375
1486182303.4659326,3415260,31.287220001220703
1486182730.5767677,3427220,29.67048454284668
1486183157.1348877,3439220,31.517627716064453
1486183583.1290834,3451180,31.767908096313477
1486184009.3064926,3463180,32.238128662109375
1486184437.7601964,3475180,32.874244689941406
1486184862.0869293,3487140,32.73250961303711
1486185289.0293286,3499140,32.35906982421875
1486185716.3435304,3511100,30.22869873046875
1486186143.3012347,3523100,33.369380950927734
1486186572.6127393,3535100,30.663206100463867
1486186999.3585122,3547060,32.428836822509766
1486187427.254449,3559060,31.113582611083984
1486187853.8952203,3571020,27.729042053222656
1486188280.37324,3583020,31.86127281188965
1486188708.9275103,3595020,32.197933197021484
1486189135.9094,3606980,32.93679428100586
1486189563.9513803,3618980,31.907001495361328
1486189990.845031,3630940,31.035245895385742
1486190418.042725,3642940,33.30870819091797
1486190845.7112072,3654900,30.998882293701172
1486191272.855527,3666900,32.78718948364258
1486191700.5496194,3678900,34.1387825012207
1486192126.1885917,3690860,32.029518127441406
1486192552.4121187,3702860,32.85647964477539
1486192979.2896657,3714820,29.465131759643555
1486193405.7649305,3726820,30.792633056640625
1486193834.2998133,3738820,31.293659210205078
1486194260.9713202,3750780,33.175113677978516
1486194689.5233593,3762780,30.153600692749023
1486195114.1680768,3774740,28.884485244750977
1486195541.9095383,3786740,31.762632369995117
1486195968.9657629,3798740,32.624061584472656
1486196395.6024501,3810700,32.44845962524414
1486196823.9584637,3822700,33.08671951293945
1486197249.5810661,3834660,32.895389556884766
1486197676.2305117,3846660,31.53084373474121
1486198102.2614012,3858620,31.115489959716797
1486198528.6371152,3870620,30.66533851623535
1486198956.1853247,3882620,33.18404006958008
1486199381.7891233,3894580,32.83375930786133
1486199809.5516763,3906580,31.654203414916992
1486200235.18722,3918540,29.808900833129883
1486200662.97604,3930540,32.246681213378906
1486201091.5621822,3942540,29.44426918029785
1486201517.4546864,3954500,33.82869338989258
1486201944.7187324,3966500,30.72894859313965
1486202370.1284528,3978460,31.466293334960938
1486202797.7832623,3990460,31.40660858154297
1486203224.0412123,4002420,32.36885452270508
1486203651.4948523,4014420,32.724857330322266
1486204080.5408378,4026420,33.5099983215332
1486204505.7175758,4038380,31.616308212280273
1486204931.538744,4050380,31.886768341064453
1486205364.1146379,4062340,30.138208389282227
1486205789.0420048,4074340,32.210689544677734
1486206215.8290894,4086340,30.375993728637695
1486206641.1504102,4098300,32.19355773925781
1486207067.3672707,4110300,30.717241287231445
1486207494.0675824,4122260,28.50497817993164
1486207921.4202592,4134260,31.44635009765625
1486208348.3261101,4146260,31.799522399902344
1486208774.3698375,4158220,32.84502029418945
1486209202.1417034,4170220,32.112098693847656
1486209610.1454556,4182180,32.23126220703125
1486210010.7047389,4194180,32.820587158203125
1486210411.8228061,4206140,30.087539672851562
1486210813.1849658,4218140,32.99678421020508
1486211214.7724671,4230140,33.37213897705078
1486211615.5757484,4242100,32.62941360473633
1486212015.6828861,4254100,31.629913330078125
1486212416.4204252,4266060,29.783409118652344
1486212816.8838458,4278060,31.57295036315918
1486213218.2338026,4290060,30.630624771118164
1486213618.308226,4302020,33.1273193359375
1486214018.8781765,4314020,29.876562118530273
1486214418.8113713,4325980,29.071184158325195
1486214820.7692657,4337980,32.365787506103516
1486215221.401806,4349980,32.128997802734375

